Connecting bimaximal neutrino mixing to a light sterile neutrino

It is shown that if small neutrino masses owe their origin to the conventional seesaw mechanism and the MNS mixing matrix is in the exact bimaximal form, then there exist symmetries in the theory that allow one of the righthanded neutrinos to become naturally massless, making it a candidate for the sterile neutrino discussed in the literature. Departures from the exact bimaximal limit leads to tiny mass for the sterile neutrino as well as its mixing to the active neutrinos. This provides a minimal theoretical framework where a simultaneous explanation of the solar, atmospheric and LSND observations within the so-called 3+1 scenario may be possible.

==> babu.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 18 18 552 354
%%Creator: ACE/gr (xmgr) v2.10
%%Title: babu.dat
%%EndComments
/m {moveto} bind def
/l {lineto} bind def
/RJ {
 stringwidth neg exch neg exch
 rmoveto
} bind def
/CS {
 stringwidth
 2 div neg exch 2 div neg exch
 rmoveto
} bind def
0.25 0.25 scale
1 setlinecap
0.000000 0.000000 0.000000 setrgbcolor
1 setlinewidth
/Times-Italic findfont 
60 scalefont
 setfont
[] 0 setdash
567 719 m
1932 719 l
stroke
[] 0 setdash
763 709 m
766 712 l
stroke
[] 0 setdash
789 716 m
1174 1167 l
stroke
[] 0 setdash
1171 1158 m
1585 716 l
stroke
[] 0 setdash
1171 1158 m
1171 1158 l
stroke
[] 0 setdash
1171 1158 m
1171 1126 l
stroke
[] 0 setdash
1168 1110 m
1168 1114 l
stroke
[] 0 setdash
1171 1098 m
1171 1060 l
stroke
[] 0 setdash
1171 1028 m
1171 990 l
stroke
[] 0 setdash
1174 962 m
1171 930 l
stroke
[] 0 setdash
1174 899 m
1171 896 l
stroke
[] 0 setdash
1171 896 m
1171 861 l
stroke
[] 0 setdash
1174 829 m
1174 795 l
stroke
[] 0 setdash
1177 750 m
1177 716 l
stroke
[] 0 setdash
719 716 m
675 716 l
stroke
699 706 m
719 716 l
699 726 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1673 709 m
1673 712 l
stroke
1663 729 m
1673 709 l
1683 729 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1645 712 m
1686 719 l
stroke
1664 725 m
1645 712 l
1666 707 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
890 716 m
934 716 l
stroke
910 726 m
890 716 l
910 706 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1499 709 m
1465 716 l
stroke
1477 705 m
1499 709 l
1481 723 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1127 712 m
1085 719 l
stroke
1106 707 m
1127 712 l
1108 725 l
closepath
gsave eofill grestore
stroke
[] 0 setdash
1240 709 m
1300 719 l
stroke
1259 722 m
1240 709 l
1261 704 l
closepath
gsave eofill grestore
stroke
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
665 671 m
gsave
665 671 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(n) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1758 675 m
gsave
1758 675 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(n) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1379 1019 m
gsave
1379 1019 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(h) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
905 994 m
gsave
905 994 translate
0 rotate
0 -20  m
/Symbol findfont 
60 scalefont
 setfont
(h) show
grestore
newpath
/Symbol findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
997 712 m
gsave
997 712 translate
0 rotate
0 -20  m
(x) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1373 719 m
gsave
1373 719 translate
0 rotate
0 -20  m
(x) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
886 675 m
gsave
886 675 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1108 671 m
gsave
1108 671 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1275 678 m
gsave
1275 678 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1452 678 m
gsave
1452 678 translate
0 rotate
0 -20  m
(e) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
/Helvetica findfont 
60 scalefont
 setfont
1209 896 m
gsave
1209 896 translate
0 rotate
0 -20  m
(h) show
grestore
newpath
/Helvetica findfont 
60 scalefont
 setfont
/Times-Italic findfont 
60 scalefont
 setfont
showpage
%%Trailer

